Comments on the parallelization efficiency of the Sunway TaihuLight supercomputer

In the world of supercomputers, the large number of processors requires to minimize the inefficiencies of parallelization, which appear as a sequential part of the program from the point of view of Amdahl's law. The recently suggested new figure of merit is applied to the recently presented supercomputer, and the timeline of "Top 500" supercomputers is scrutinized using the metric. It is demonstrated, that in addition to the computing performance and power consumption, the new supercomputer is also excellent in the efficiency of parallelization. Based on the suggested merit, a "Moore-law" like observation is derived for the timeline of parallelization efficacy of supercomputers.

==> SupercomputerHillsideNew.csv <==
1.17e-03;	1	;1993
2.38e-03;	2	;1993
2.26e-03;	3	;1993
2.26e-03;	4	;1993
3.45e-02;	5	;1993
3.33e-02;	6	;1993
4.59e-03;	7	;1993
9.26e-04;	8	;1993
7.48e-03;	9	;1993
7.48e-03;	10	;1993
7.48e-03;	11	;1993
7.48e-03;	12	;1993
7.48e-03;	13	;1993
7.48e-03;	14	;1993
7.48e-03;	15	;1993
7.48e-03;	16	;1993
7.48e-03;	17	;1993
7.48e-03;	18	;1993
7.48e-03;	19	;1993
7.48e-03;	20	;1993
1.03e-01;	21	;1993
1.00e-01;	22	;1993
5.08e-04;	23	;1993
5.08e-04;	24	;1993
8.88e-03;	25	;1993

7.696E-05;	1	;1994
6.486E-03;	2	;1994
1.198e-03;	3	;1994
1.379e-03;	4	;1994
1.583e-02;	5	;1994
1.583e-02;	6	;1994
1.684e-02;	7	;1994
2.262e-03;	8	;1994
2.262e-03;	9	;1994
5.455e-02;	10	;1994
5.455e-02;	11	;1994
3.448e-02;	12	;1994
3.448e-02;	13	;1994
3.115e-03;	14	;1994
3.115e-03;	15	;1994
3.115e-03;	16	;1994
6.338e-02;	17	;1994
3.333e-02;	18	;1994
5.172e-02;	19	;1994
1.390e-03;	20	;1994
1.390e-03;	21	;1994
4.589e-03;	22	;1994
4.589e-03;	23	;1994
4.589e-03;	24	;1994
1.441e-03;	25	;1994

2.784e-03;	1	;1995
7.696e-05;	2	;1995
6.892e-05;	3	;1995
5.165e-04;	4	;1995
3.725e-03;	5	;1995
1.198e-03;	6	;1995
5.684e-03;	7	;1995
1.333e-03;	8	;1995
1.002e-03;	9	;1995
1.002e-03;	10	;1995
4.073e-03;	11	;1995
3.527e-03;	12	;1995
2.120e-03;	13	;1995
7.104e-03;	14	;1995
7.104e-03;	15	;1995
7.567e-03;	16	;1995
2.585e-04;	17	;1995
1.612e-03;	18	;1995
2.262e-03;	19	;1995
2.262e-03;	20	;1995
3.037e-03;	21	;1995
4.225e-02;	22	;1995
4.225e-02;	23	;1995
2.031e-03;	24	;1995
2.031e-03;	25	;1995

3.850e-04;	1	;1996
3.907e-03;	2	;1996
7.696e-05;	3	;1996
6.892e-05;	4	;1996
8.344e-05;	5	;1996
5.165e-04;	6	;1996
3.725e-03;	7	;1996
1.058e-03;	8	;1996
1.058e-03;	9	;1996
1.275e-03;	10	;1996
1.275e-03;	11	;1996
1.411e-03;	12	;1996
1.198e-03;	13	;1996
5.684e-03;	14	;1996
5.684e-03;	15	;1996
1.333e-03;	16	;1996
5.917e-03;	17	;1996
5.917e-03;	18	;1996
1.002e-03;	19	;1996
1.002e-03;	20	;1996
1.002e-03;	21	;1996
1.002e-03;	22	;1996
6.695e-03;	23	;1996
3.158e-03;	24	;1996
3.158e-03;	25	;1996

4.963e-05;	1	;1997
3.267e-04;	2	;1997
1.375e-03;	3	;1997
3.850e-04;	4	;1997
1.459e-03;	5	;1997
1.459e-03;	6	;1997
1.459e-03;	7	;1997
1.459e-03;	8	;1997
1.459e-03;	9	;1997
1.459e-03;	10	;1997
1.046e-03;	11	;1997
7.696e-05;	12	;1997
2.593e-03;	13	;1997
2.593e-03;	14	;1997
6.892e-05;	15	;1997
2.597e-03;	16	;1997
2.182e-03;	17	;1997
2.206e-03;	18	;1997
8.344e-05;	19	;1997
5.165e-04;	20	;1997
1.626e-03;	21	;1997
2.541e-03;	22	;1997
2.541e-03;	23	;1997
2.541e-03;	24	;1997
2.541e-03;	25	;1997

4.022e-05;	1	;1998
4.213e-04;	2	;1998
6.188e-04;	3	;1998
8.105e-04;	4	;1998
3.613e-04;	5	;1998
3.267e-04;	6	;1998
4.795e-04;	7	;1998
8.523e-04;	8	;1998
8.523e-04;	9	;1998
8.523e-04;	10	;1998
1.088e-03;	11	;1998
3.872e-04;	12	;1998
3.872e-04;	13	;1998
3.146e-04;	14	;1998
1.375e-03;	15	;1998
7.510e-04;	16	;1998
7.510e-04;	17	;1998
7.510e-04;	18	;1998
1.723e-03;	19	;1998
1.766e-03;	20	;1998
1.766e-03;	21	;1998
1.391e-03;	22	;1998
7.292e-04;	23	;1998
1.690e-03;	24	;1998
1.690E-03;	25	;1998


5.142e-05;	1	;1999
1.482e-04;	2	;1999
4.247e-04;	3	;1999
1.362e-03;	4	;1999
3.493e-04;	5	;1999
2.355e-04;	6	;1999
4.894e-04;	7	;1999
7.019e-04;	8	;1999
5.167e-04;	9	;1999
7.248e-04;	10	;1999
6.746e-04;	11	;1999
2.227e-03;	12	;1999
4.154e-04;	13	;1999
8.343e-04;	14	;1999
8.343e-04;	15	;1999
8.343e-04;	16	;1999
5.828e-04;	17	;1999
3.267e-04;	18	;1999
4.592e-04;	19	;1999
9.823e-04;	20	;1999
7.889e-04;	21	;1999
7.889e-04;	22	;1999
7.889e-04;	23	;1999
1.120e-03;	24	;1999
8.282e-04;	25	;1999

3.614e-05;	1	;2000
1.375e-04;	2	;2000
1.482e-04;	3	;2000
3.103e-04;	4	;2000
2.690e-03;	5	;2000
3.117e-03;	6	;2000
4.247e-04;	7	;2000
4.247e-04;	8	;2000
1.362e-03;	9	;2000
3.493e-04;	10	;2000
6.552e-04;	11	;2000
2.355e-04;	12	;2000
4.112e-04;	13	;2000
5.575e-04;	14	;2000
5.575e-04;	15	;2000
5.811e-04;	16	;2000
4.201e-03;	17	;2000
4.894e-04;	18	;2000
7.143e-04;	19	;2000
7.102e-04;	20	;2000
9.167e-04;	21	;2000
9.167e-04;	22	;2000
6.749e-04;	23	;2000
6.749e-04;	24	;2000
1.685e-03;	25	;2000

8.552e-05;	1	;2001
1.983e-04;	2	;2001
3.614e-05;	3	;2001
1.375e-04;	4	;2001
1.855e-04;	5	;2001
1.482e-04;	6	;2001
3.103e-04;	7	;2001
5.813e-04;	8	;2001
3.668e-04;	9	;2001
3.668e-04;	10	;2001
5.387e-04;	11	;2001
2.690e-03;	12	;2001
7.472e-04;	13	;2001
3.117e-03;	14	;2001
4.232e-04;	15	;2001
8.437e-04;	16	;2001
1.362e-03;	17	;2001
5.613e-04;	18	;2001
3.493e-04;	19	;2001
5.855e-04;	20	;2001
2.628e-03;	21	;2001
6.363e-04;	22	;2001
6.552e-04;	23	;2001
1.404e-03;	24	;2001
2.355e-04;	25	;2001

2.778e-05;	1	;2002
8.552e-05;	2	;2002
1.166e-04;	3	;2002
1.119e-04;	4	;2002
1.911e-04;	5	;2002
1.977e-04;	6	;2002
3.614e-05;	7	;2002
1.095e-03;	8	;2002
1.375e-04;	9	;2002
1.236e-03;	10	;2002
2.646e-04;	11	;2002
1.394e-03;	12	;2002
1.855e-04;	13	;2002
1.315e-03;	14	;2002
1.482e-04;	15	;2002
3.103e-04;	16	;2002
3.791e-04;	17	;2002
3.859e-04;	18	;2002
5.813e-04;	19	;2002
3.668e-04;	20	;2002
3.668e-04;	21	;2002
5.031e-04;	22	;2002
3.989e-04;	23	;2002
4.449e-04;	24	;2002
3.368e-04;	25	;2002

2.778e-05;	1	;2003
5.805e-05;	2	;2003
1.949e-04;	3	;2003
8.331e-05;	4	;2003
5.513e-05;	5	;2003
2.081e-04;	6	;2003
5.280e-04;	7	;2003
1.703e-04;	8	;2003
1.166e-04;	9	;2003
1.119e-04;	10	;2003
6.679e-04;	11	;2003
8.238e-04;	12	;2003
8.217e-04;	13	;2003
8.017e-04;	14	;2003
9.906e-04;	15	;2003
9.906e-04;	16	;2003
3.614e-05;	17	;2003
1.095e-03;	18	;2003
6.553e-04;	19	;2003
2.060e-04;	20	;2003
1.375e-04;	21	;2003
1.181e-03;	22	;2003
1.915e-04;	23	;2003
1.236e-03;	24	;2003
7.298e-04;	25	;2003

2.778e-05;	1	;2004
3.672e-05;	2	;2004
5.805e-05;	3	;2004
4.917e-05;	4	;2004
2.234e-04;	5	;2004
3.754e-04;	6	;2004
2.130e-04;	7	;2004
7.940e-05;	8	;2004
1.786e-04;	9	;2004
1.553e-04;	10	;2004
1.418e-04;	11	;2004
1.949e-04;	12	;2004
8.331e-05;	13	;2004
5.513e-05;	14	;2004
2.377e-04;	15	;2004
2.081e-04;	16	;2004
3.329e-04;	17	;2004
4.742e-04;	18	;2004
1.954e-04;	19	;2004
1.875e-04;	20	;2004
4.593e-04;	21	;2004
5.280e-04;	22	;2004
5.801e-04;	23	;2004
6.919e-04;	24	;2004
1.166e-04;	25	;2004

5.209e-06;	1	;2005
6.258e-06;	2	;2005
1.725e-05;	3	;2005
2.778e-05;	4	;2005
1.063e-04;	5	;2005
2.063e-05;	6	;2005
3.672e-05;	7	;2005
3.178e-05;	8	;2005
3.178e-05;	9	;2005
6.231e-05;	10	;2005
7.195e-05;	11	;2005
5.805e-05;	12	;2005
9.236e-05;	13	;2005
2.966e-04;	14	;2005
5.347e-05;	15	;2005
4.917e-05;	16	;2005
6.100e-05;	17	;2005
3.472e-04;	18	;2005
3.200e-04;	19	;2005
2.234e-04;	20	;2005
5.502e-05;	21	;2005
5.502e-05;	22	;2005
5.502e-05;	23	;2005
3.630e-04;	24	;2005
3.630e-04;	25	;2005

2.349e-06;	1	;2006
6.258e-06;	2	;2006
1.841e-05;	3	;2006
1.725e-05;	4	;2006
3.430e-05;	5	;2006
7.733e-05;	6	;2006
2.953e-05;	7	;2006
1.397e-05;	8	;2006
1.862e-05;	9	;2006
2.778e-05;	10	;2006
1.063e-04;	11	;2006
2.063e-05;	12	;2006
4.154e-05;	13	;2006
3.672e-05;	14	;2006
3.178e-05;	15	;2006
3.178e-05;	16	;2006
3.178e-05;	17	;2006
3.178e-05;	18	;2006
3.178e-05;	19	;2006
6.220e-05;	20	;2006
1.690e-04;	21	;2006
1.710e-04;	22	;2006
1.767e-04;	23	;2006
2.230e-04;	24	;2006
5.805e-05;	25	;2006

2.349e-06;	1	;2007
7.541e-06;	2	;2007
9.664e-06;	3	;2007
6.258e-06;	4	;2007
6.953e-06;	5	;2007
1.841e-05;	6	;2007
7.822e-06;	7	;2007
4.472e-05;	8	;2007
4.924e-05;	9	;2007
1.044e-05;	10	;2007
2.504e-05;	11	;2007
2.080e-05;	12	;2007
1.725e-05;	13	;2007
5.520e-05;	14	;2007
5.669e-05;	15	;2007
9.080e-05;	16	;2007
6.906e-05;	17	;2007
1.397e-05;	18	;2007
2.272e-05;	19	;2007
2.778e-05;	20	;2007
2.566e-05;	21	;2007
1.942e-05;	22	;2007
8.451e-05;	23	;2007
3.200e-05;	24	;2007
8.400e-05;	25	;2007

2.785e-06;	1	;2008
1.160e-06;	2	;2008
1.447e-06;	3	;2008
8.661e-06;	4	;2008
8.693e-06;	5	;2008
3.630e-06;	6	;2008
2.034e-05;	7	;2008
2.084e-05;	8	;2008
5.808e-06;	9	;2008
1.545e-05;	10	;2008
3.092e-05;	11	;2008
9.329e-06;	12	;2008
6.057e-06;	13	;2008
6.258e-06;	14	;2008
9.153e-06;	15	;2008
2.949e-05;	16	;2008
6.953e-06;	17	;2008
1.139e-04;	18	;2008
8.527e-05;	19	;2008
2.033e-05;	20	;2008
1.841e-05;	21	;2008
7.822e-06;	22	;2008
3.211e-05;	23	;2008
5.030e-05;	24	;2008
1.780e-05;	25	;2008

2.456e-06;	1	;2009
2.028e-06;	2	;2009
7.279e-07;	3	;2009
4.886e-06;	4	;2009
1.160e-06;	5	;2009
4.706e-06;	6	;2009
1.310e-06;	7	;2009
5.358e-06;	8	;2009
1.397e-06;	9	;2009
4.632e-06;	10	;2009
8.669e-06;	11	;2009
8.693e-06;	12	;2009
1.023e-05;	13	;2009
3.103e-06;	14	;2009
9.530e-06;	15	;2009
2.696e-05;	16	;2009
2.034e-05;	17	;2009
2.084e-05;	18	;2009
1.276e-05;	19	;2009
1.162e-05;	20	;2009
1.783e-05;	21	;2009
5.539e-05;	22	;2009
1.379e-05;	23	;2009
4.893e-06;	24	;2009
4.202e-05;	25	;2009

1.451e-06;	1	;2010
1.117e-05;	2	;2010
2.617e-06;	3	;2010
2.396e-06;	4	;2010
7.279e-07;	5	;2010
3.169e-06;	6	;2010
1.593e-05;	7	;2010
1.160e-06;	8	;2010
1.310e-06;	9	;2010
3.473e-06;	10	;2010
5.358e-06;	11	;2010
1.397e-06;	12	;2010
5.196e-06;	13	;2010
4.632e-06;	14	;2010
4.528e-06;	15	;2010
7.675e-06;	16	;2010
8.669e-06;	17	;2010
5.490e-06;	18	;2010
1.356e-04;	19	;2010
8.693e-06;	20	;2010
1.023e-05;	21	;2010
2.657e-06;	22	;2010
2.552e-06;	23	;2010
9.530e-06;	24	;2010
1.519e-05;	25	;2010

1.367e-07;	1	;2011
4.464e-06;	2	;2011
1.451e-06;	3	;2011
1.117e-05;	4	;2011
1.254e-05;	5	;2011
1.620e-06;	6	;2011
1.881e-06;	7	;2011
1.451e-06;	8	;2011
1.408e-06;	9	;2011
2.617e-06;	10	;2011
2.449e-06;	11	;2011
7.279e-07;	12	;2011
3.135e-05;	13	;2011
1.160e-06;	14	;2011
1.310e-06;	15	;2011
3.473e-06;	16	;2011
5.358e-06;	17	;2011
1.397e-06;	18	;2011
5.133e-06;	19	;2011
4.386e-06;	20	;2011
4.386e-06;	21	;2011
4.271e-05;	22	;2011
7.804e-06;	23	;2011
7.504e-06;	24	;2011
4.632e-06;	25	;2011

1.483e-07;	1	;2012
1.040e-07;	2	;2012
2.966e-07;	3	;2012
6.743e-07;	4	;2012
4.464e-06;	5	;2012
1.185e-06;	6	;2012
1.315e-06;	7	;2012
1.643e-06;	8	;2012
2.938e-06;	9	;2012
1.117e-05;	10	;2012
3.122e-06;	11	;2012
3.289e-06;	12	;2012
1.878e-06;	13	;2012
1.254e-05;	14	;2012
1.620e-06;	15	;2012
1.451e-06;	16	;2012
1.408e-06;	17	;2012
1.154e-06;	18	;2012
2.617e-06;	19	;2012
2.191e-06;	20	;2012
2.449e-06;	21	;2012
1.125e-05;	22	;2012
9.420e-06;	23	;2012
2.253e-06;	24	;2012
7.279e-07;	25	;2012

1.991e-07;	1	;2013
9.656e-07;	2	;2013
1.096e-07;	3	;2013
1.040e-07;	4	;2013
2.191e-07;	5	;2013
1.402e-06;	6	;2013
3.756e-07;	7	;2013
4.383e-07;	8	;2013
6.743e-07;	9	;2013
4.464e-06;	10	;2013
8.558e-07;	11	;2013
1.052e-06;	12	;2013
4.473e-06;	13	;2013
1.105e-06;	14	;2013
2.938e-06;	15	;2013
1.117e-05;	16	;2013
2.706e-06;	17	;2013
1.503e-06;	18	;2013
3.122e-06;	19	;2013
3.289e-06;	20	;2013
1.254e-05;	21	;2013
1.620e-06;	22	;2013
1.753e-06;	23	;2013
1.451e-06;	24	;2013
1.408e-06;	25	;2013

1.991e-07;	1	;2014
9.656e-07;	2	;2014
1.096e-07;	3	;2014
1.040e-07;	4	;2014
2.191e-07;	5	;2014
2.087e-06;	6	;2014
1.402e-06;	7	;2014
3.756e-07;	8	;2014
4.383e-07;	9	;2014
2.446e-06;	10	;2014
5.334e-06;	11	;2014
6.743e-07;	12	;2014
1.393e-05;	13	;2014
4.464e-06;	14	;2014
1.718e-06;	15	;2014
8.558e-07;	16	;2014
1.052e-06;	17	;2014
4.131e-06;	18	;2014
1.893e-06;	19	;2014
1.893e-06;	20	;2014
3.816e-06;	21	;2014
4.473e-06;	22	;2014
1.315e-06;	23	;2014
1.105e-06;	24	;2014
2.670e-06;	25	;2014

1.991e-07;	1	;2015
9.656e-07;	2	;2015
1.096e-07;	3	;2015
1.040e-07;	4	;2015
2.191e-07;	5	;2015
2.087e-06;	6	;2015
1.560e-06;	7	;2015
1.402e-06;	8	;2015
3.756e-07;	9	;2015
4.383e-07;	10	;2015
1.163e-06;	11	;2015
2.250e-06;	12	;2015
9.811e-06;	13	;2015
9.811e-06;	14	;2015
1.016e-06;	15	;2015
3.036e-06;	16	;2015
6.173e-06;	17	;2015
2.446e-06;	18	;2015
3.126e-06;	19	;2015
6.743e-07;	20	;2015
3.160e-06;	21	;2015
1.393e-05;	22	;2015
3.907e-06;	23	;2015
4.464e-06;	24	;2015
1.718e-06;	25	;2015

3.273e-08;	1	;2016
1.991e-07;	2	;2016
9.656e-07;	3	;2016
1.096e-07;	4	;2016
1.040e-07;	5	;2016
2.191e-07;	6	;2016
1.221e-06;	7	;2016
2.087e-06;	8	;2016
1.689e-06;	9	;2016
1.560e-06;	10	;2016
1.225e-06;	11	;2016
1.402e-06;	12	;2016
3.756e-07;	13	;2016
4.383e-07;	14	;2016
1.163e-06;	15	;2016
2.250e-06;	16	;2016
6.107e-07;	17	;2016
6.107e-07;	18	;2016
9.811e-06;	19	;2016
9.811e-06;	20	;2016
3.036e-06;	21	;2016
6.173e-06;	22	;2016
9.318e-07;	23	;2016
2.446e-06;	24	;2016
5.204e-06;	25	;2016


